A class of count time series models uniting compound Poisson INAR and INGARCH models

INAR (integer-valued autoregressive) and INGARCH (integer-valued GARCH) models are among the most commonly employed approaches for count time series modelling, but have been studied in largely distinct strands of literature. In this paper, a new class of generalized integer-valued ARMA (GINARMA) models is introduced which unifies a large number of compound Poisson INAR and INGARCH processes. Its stochastic properties, including stationarity and geometric ergodicity, are studied. Particular attention is given to a generalization of the INAR($p$) model which parallels the extension of the INARCH(p) to the INGARCH(p, q) model. For inference, we consider moment-based estimation and a maximum likelihood inference scheme inspired by the forward algorithm. Models from the proposed class have a natural interpretation as stochastic epidemic processes, which throughout the article is used to illustrate our arguments. In a case study, different instances of the class, including both established and newly introduced models, are applied to weekly case numbers of measles and mumps in Bavaria, Germany.

==> table/tab_inar.csv <==
% latex table generated in R 4.1.0 by xtable 1.8-4 package
% Tue Oct 25 12:28:54 2022
 INAR & 1.17 & 0.34 &  &  & 1234.94 & 2.12 & 0.18 &  &  & 1285.22 \\ 
  HINAR & 1.18 & 0.34 &  & 0.68 & 1124.68 & 2.07 & 0.20 &  & 0.50 & 1254.77 \\ 
  NBINAR & 1.17 & 0.34 &  & 1.81 & 1070.77 & 2.08 & 0.20 &  & 0.35 & 1247.57 \\ 
  


==> table/tab_inarch.csv <==
% latex table generated in R 4.1.0 by xtable 1.8-4 package
% Tue Oct 25 12:28:54 2022
 INARCH & 0.83 & 0.54 &  &  & 1159.13 & 1.93 & 0.26 &  &  & 1274.26 \\ 
  HINARCH & 0.85 & 0.52 &  & 0.54 & 1082.40 & 1.95 & 0.25 &  & 0.39 & 1249.33 \\ 
  NBINARCH & 0.88 & 0.51 &  & 1.17 & 1055.04 & 1.98 & 0.24 &  & 0.52 & 1244.75 \\ 
  


==> table/tab_inarma.csv <==
% latex table generated in R 4.1.0 by xtable 1.8-4 package
% Tue Oct 25 12:28:54 2022
 INARMA & 0.72 & 0.60 & 0.50 &  & 1166.26 & 1.38 & 0.47 & 0.60 &  & 1257.34 \\ 
  HINARMA & 0.81 & 0.55 & 0.46 & 0.75 & 1094.07 & 0.85 & 0.66 & 0.66 & 0.88 & 1238.92 \\ 
  NBINARMA & 0.83 & 0.53 & 0.45 & 3.16 & 1046.33 & 1.32 & 0.50 & 0.72 & 0.64 & 1234.51 \\ 
  

